Efficient forecasting and uncertainty quantification for large scale account level Monte Carlo models of debt recovery

We consider the problem of forecasting debt recovery from large portfolios of non-performing unsecured consumer loans under management. The state of the art in industry is to use stochastic processes to approximately model payment behaviour of individual customers based on several covariates, including credit scores and payment history. Monte Carlo simulation of these stochastic processes can enable forecasting of the possible returns from portfolios of defaulted debt, and the quantification of uncertainty. Despite the fact that the individual-level models are relatively simple, it is challenging to carry out simulations at the portfolio level because of the very large number of accounts. The accounts are also heterogeneous, with a broad range of values for the collection variances. We aim to solve two main problems: efficient allocation of computational resources in the simulations to estimate the likely collections as precisely as possible, and quantification of the uncertainty in the forecasts. We show that under certain conditions, robust estimators of population-level variance can be constructed by summing over coarse unbiased estimators of the variance of individual accounts. The proposed methods are demonstrated through application to a model which shares key features with those that are used in practice.

==> Notes.txt <==
From meeting 6/8/21

Plots:

Section 1: Optimising #model repeats
0. Some plots to show some realisations of the toy model (CORE) (added post-meeting)
1. Verification of GPs (CORE)
2. Numbers of repeats by segment (CORE)
3. Improvement in variance of estimator (CORE)
4. Portfolio level error protection     -    Possible figure showing improvement of portfolio level error, plot showing differences in number of repeats for each account with and without protection
5. Numbers of repeats by segment with dependent accounts

Section 2: UQ
2 methods - GP or Tim’s method
6. Compare forecasts with prediction intervals (CORE)
7. Coverage v portfolio size?

Available plots:

Model -> Independent accounts -> v1.1:
Fig 1.1: Is this a plot of average collections by month for each segment? If so, what is this averaged over? Are the accounts resampled each time, or is it repeated realisations of the same set of accounts? WANT

Fig 1.2: This plot is weird, but that might just be because of the kernel density estimation. What's going on with segment 2 here? Why do all accounts have 16+-1 payments?  NOT SURE

Fig 1.3: Isn't variance in £^2 rather than £?  WANT (tidied up version)

Model -> Dependent accounts -> v2

Fig 2.1: What is this? Looks nice but I can't figure out what it is. Is it showing transitions between segments? GET CLARIFICATION - MAY NOT WANT ALL 9 PLOTS

Fig 2.2: Average collections with/without the dependent transitions. What are these averaged over? WANT

GPs -> Model v1.1 -> GP emulator 2.0 (I'm assuming we're not using v1.0)

Fig 3.1 Convergence of variances WANT

Fig 3.2 Don't want

Fig 3.3 Multiple realisations of 4 accounts WANT

Fig 3.4 Total collections of those 4 accounts WANT

Fig 3.XXX Various plots showing verification of the GP. I can't figure out what is different about each plot, please can you provide an explanation? ASK TIM

GPs -> Model v2.0:

Fig 4.1: Convergence of variances WANT

Fig 4.2: Verification of GP. Is this leave one out analysis or sampling new accounts and verifying? WANT

NOTE: The version of the model shouldn't matter for the GPs as the only differences in the model are due to the dependent accounts. So are the plots from Model v2.0 sufficient? They look like more complete plots. But I like the visualisation of the realisations from 3.3 and 3.4 which would be nice to have.

Optim repeats -> Model v1.1 -> GP Free

Fig 5.1 Shows average collections by month for both approaches. Demonstrates lower variance. WANT

Fig 5.2 Shows Gaussian approximation of forecast of collections, both with and without optimisation. Please can you add approximation of distribution of collections using estimates of variance - take the mean from the optimal repeats. Please can you provide an explanation for this plot for the caption, i.e. how these numbers were found? WANT

Optim repeats -> Model v1.1 -> GP v2.0 (still assuming v1.0 not needed)

Fig 6.1 Distribution of optimal repeats WANT

Fig 6.2 Average collections by month, with and without optimisation. WANT

Fig 6.3, 6.4, 6.5 What are these for? NOT SURE

Fig 6.6, 6.7 Distribution of forecast WANT both

Optim repeats -> Model v2.0

Fig 7.1 Number of repeats per account by segment WANT

Fig 7.2 Collections by month  WANT

Fig 7.3, 7.4 Distribution of forecast WANT both

Release

Are these the versions of the figures we should be using? They look much better? What plots are these equivalent too? I'm worried about version control across the different folders here... Please explain which version of the model/GP is used for these figures. If they are GP2.0, then we want these, in which case:

Fig 8.1-8.7 WANT

UQ

Tim working on this plot still
